Is PSR J0855$-$4644 responsible for the 1.4 TeV electron spectral bump hinted by DAMPE?

DAMPE observation on the cosmic ray electron spectrum hints a narrow excess at $\sim$ 1.4 TeV. Although the excess can be ascribed to dark matter particles, pulsars and pulsar wind nebulae are believed to be a more natural astrophysical origin: electrons injected from nearby pulsars at their early ages can form a bump-like feature in the spectrum due to radiative energy losses. In this paper, with a survey of nearby pulsars, we find 4 pulsars that may have notable contributions to $\sim$ 1.4 TeV cosmic ray electrons. Among them, PSR J0855$-$4644 has a spin down luminosity more than 50 times higher than others and presumably dominates the electron fluxes from them. X-ray observations on the inner compact part (which may represent a tunnel for the transport of electrons from the pulsar) of PWN G267.0$-$01.0 are then used to constrain the spectral index of high energy electrons injected by the pulsar. We show that high-energy electrons released by PSR J0855$-$4644 could indeed reproduce the 1.4 TeV spectral feature hinted by the DAMPE with reasonable parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> MNReview2.txt <==
To Referee:
We would like to thank the referee for her/his kind comments which help us to rephrase the manuscript and reduce possible ambiguity. 

> ... ...In any case, I am not convinced that in the real world continuous injection can produce sharp spectral structures, as shown in Fig.4. 

Actually the continuous injection rate is similar to an impulsive injection: the spin-down luminosity of the pulsar evolves as (assuming n=3) $L=L_0/(1+t/\tau_0)^2$, so that half of the spin-down energy is injected within $\tau_0$.
 For many pulsars (such as the Crab pulsar), $\tau_0 \sim$1 kyr (much less than the age of mature pulsars), and therefore the injection from pulsars are usually approximated as an impulsive injection (see e.g., Malyshev et al. 2009, PhRvD, 80, 063005). In our calculation, we also adopt that $\tau_0 \sim$1 kyr. If $\tau_0$ is much longer, the sharp spectral structure will disappear. We have realized there are some ambiguities here, and we have added a footnote near equation (7)
"Since $\tau_0 \sim$1 kyr for many pulsars (such as the Crab pulsar), and $\lesssim$10 kyr for most pulsars, much smaller than the age of mature pulsars, the injection can be approximated to be impulsive (see e.g., Malyshev, Cholis,& Gelfand 2009). Hence, although we use a continuous injection rate, the resulting electron spectrum is similar to that stems from an impulsive injection."



> By the way, after the response to my first report, I carefully passed through the paper Atoyan et al. (1995) and found there a simple solution for the continuous injection: Eq.(21). Did the authors compare the results of their numerical calculations with Eq.(21)? It could be a rather important test. 

Actually $Q_0$ in our manuscript is different from that in Atoyan et al. (1995). In our manuscript, $Q_0$ is a time-dependent quantity determined by the spin-down luminosity of the pulsar as is shown in Equation (4). Hence, Eq. (21) in Atoyan et al. 1995 is not workable in our calculation. We have realized that $Q_0$ usually represents a constant, and indeed cause ambiguity here. We have renamed the variable as Q_i(t) and have written the dependence explicitly in Equation 3, 4, 5 and 7. 



> Independent of this question, I noticed that Eq.(7) of the revised manuscript implies a constant injection rate. On the other hand, Eq.(4) means time-dependent injection. There is an apparent conflict.

Actually $Q_0$ in Eq. (7) is dependent on \Delta t, so the equations are consistent with each other. We have renamed the variable as Q_i(t) and have written the dependence explicitly in Equation 3, 4, 5 and 7. 


==> newtx/doc/MANIFEST-newtx.txt <==
This package contains extensions of the GUST TeXGyreTermes fonts, adding a full set of superior figures and lowercase letters in each style, and providing a variant form of small caps in each style that are on the order of 10% taller. The newly generated type1 fonts are:

ntxtmb.pfb
ntxtmbi.pfb
ntxtmr.pfb
ntxtmri.pfb
ntxsups-Bold.pfb
ntxsups-BoldItalic.pfb
ntxsups-Regular.pfb
ntxsups-Italic.pfb

from which a number of the newtxtext font metrics, version 1.4, were derived. 


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
